Video2MR: Automatically Generating Mixed Reality 3D Instructions by Augmenting Extracted Motion from 2D Videos

This paper introduces Video2MR, a mixed reality system that automatically generates 3D sports and exercise instructions from 2D videos. Mixed reality instructions have great potential for physical training, but existing works require substantial time and cost to create these 3D experiences. Video2MR overcomes this limitation by transforming arbitrary instructional videos available online into MR 3D avatars with AI-enabled motion capture (DeepMotion). Then, it automatically enhances the avatar motion through the following augmentation techniques: 1) contrasting and highlighting differences between the user and avatar postures, 2) visualizing key trajectories and movements of specific body parts, 3) manipulation of time and speed using body motion, and 4) spatially repositioning avatars for different perspectives. Developed on Hololens 2 and Azure Kinect, we showcase various use cases, including yoga, dancing, soccer, tennis, and other physical exercises. The study results confirm that Video2MR provides more engaging and playful learning experiences, compared to existing 2D video instructions.

==> alt-text.txt <==
Figure 1:

This figure is made of 8 smaller figures organized in 2 rows and 4 columns. 
Each figure shows the features of our system.


Figure 2:

This figure shows how we displayed the avatar in the formative study.
An avatar that is textured white is shown in front of a 2D video screen.

Figure 3:

This figure shows the design space of Video2MR.
It consists of four design space elements.

Figure 4:

This figure shows the indicator feature.
The joints of the instructor's avatar are highlighted in three different colors, red, yellow, and blue based on the difference between the user and the instructor's pose.


Figure 5:

This figure shows the scoring feature.
The score is shown in the background of the instructor's avatar.


Figure 6:

This figure shows the head gaze feature.
The instructor's avatar is shown in front of the user and the head gaze is highlighted.


Figure 7:

This figure shows the trajectory feature.
The instructor's avatar is shown in front of the user and the trajectory is highlighted.



Figure 8:

This figure shows the footprint feature.
The instructor's avatar is shown in front of the user and the footprint is highlighted.

Figure 9:

This figure shows the body-based navigation feature.
For all three pictures, the instructor's avatar and the user's avatar are shown.

Figure 10:

This figure shows the first-person view of the instructor.
There are three pictures showing the instructor's hand.

Figure 11:

This figure shows three pictures of first-person visualization.
Figures that show "Trajectory", "Head Gaze", and "Footprint" are shown from the left.


Figure 12:

This figure shows the study setup.
The left figure shows a participant looking at the iPad and watching a video.
The right figure shows a participant wearing the Hololens2 in front of the Kinect.
In the right figure, the experimenter is also shown.

Figure 13:

This figure shows the videos that we used in our user study.
It consists of 6 pictures and both the video and avatar are shown in one picture.


Figure 14:

This figure shows results for the overall experience.
This figure is made of 4 smaller figures for the results of "Co-presence", "Engagement", "Fun", and "Easy to Follow".


Figure 15:

This figure shows the results of the feature evaluation.
This figure is made of 7 smaller figures organized, 4 at the top, and 3 at the bottom.




